Closing the Gap Between Short and Long XORs for Model Counting

Many recent algorithms for approximate model counting are based on a reduction to combinatorial searches over random subsets of the space defined by parity or XOR constraints. Long parity constraints (involving many variables) provide strong theoretical guarantees but are computationally difficult. Short parity constraints are easier to solve but have weaker statistical properties. It is currently not known how long these parity constraints need to be. We close the gap by providing matching necessary and sufficient conditions on the required asymptotic length of the parity constraints. Further, we provide a new family of lower bounds and the first non-trivial upper bounds on the model count that are valid for arbitrarily short XORs. We empirically demonstrate the effectiveness of these bounds on model counting benchmarks and in a Satisfiability Modulo Theory (SMT) application motivated by the analysis of contingency tables in statistics.

==> response-aaai2016.txt <==
We would like to thank the reviewers for their thoughtful advice and comments!
 
Reviewer 1 asked for support for our remark about long XORs causing difficulty for solvers. First, a few papers have investigated their effect on integer linear programming solvers, including “Stochastic Integration via Error-Correcting Codes” by Achlioptas et al, UAI-2015, and “Optimization With Parity Constraints: From Binary Codes to Discrete Integration” by Ermon et al, UAI-2013.  The conclusions of these papers coincide with our experience: long parity constraints degrade run time by orders of magnitude.
 
Second, for traditional SAT solvers, i.e., without Gaussian Elimination, the conclusion of “Short XORs for Model Counting: From Theory to Practice” by Gomes et al, SAT-2007 also coincides with our experience.
 
Third, from a theoretical perspective, parity constraints are known to be fundamentally difficult for the resolution proof system underlying SAT solvers (other than cryptominisat).  A classic example requiring exponential scaling is Tseitin tautologies [Tseitin, 1968], which are based on parity computation and simply assert that if every vertex in a graph has an odd number of edges, then the number of vertices in the graph must be even.
 
Finally, with Gaussian elimination (cryptominisat), run time increases drastically from density f = 0 to f*, and moderately from f* to 0.5. This transition is an interesting phenomenon that we would very much like to study in a future paper. We think this is because short constraints can be propagated earlier (the extreme case of f=1/n, for example, corresponds to simply fixing variables). This is often advantageous but not always, depending on the instance and how it interacts with other heuristics.
 
Reviewer 2 and reviewer 3: We acknowledge the paper is rather dense and can be challenging for non-experts in this area of model counting. We will use additional purchased pages to expand the explanations and clarify the concepts and results with more illustrations and examples.
 
Reviewer 2 also mentioned that decomposing short XORs into regular CNF clauses opens up possibilities for regular solvers. Thanks for the suggestion! We will explore this idea in future work.
 
As to reviewer 3's question regarding the effect of Gaussian elimination, we did perform experiments with Gaussian elimination off, but it lead to substantial performance loss. As for top level vs. deeper Gaussian elimination, we did not observe any stable empirical pattern. We will discuss these observations.

==> reviews-aaai2016.txt <==
===========================
Scales used in the reviews:

Significance of the Contribution
Does the paper contribute a major breakthrough or an incremental advance?
3: substantial, novel contribution
2: modest or incremental contribution
1: minimal or no contribution

Soundness
Is the technical development correct or does the paper exhibit inaccuracies?
3: correct
2: minor inconsistencies or small fixable errors
1: major errors

Scholarship
Is the work well positioned with respect to the existing literature? If relevant references are missing, please provide examples in your comments to the authors.
3: excellent coverage of related work
2: relevant literature cited but could expand
1: important related work missing or mischaracterizes prior research

Clarity
Assess the clarity of the presentation and reproducibility of the results.
3: crystal clear
2: more or less readable
1: hard to follow

Breadth of Interest
Would the paper attract broad interest or is it targeted to a narrow audience?
4: broad interest across AAAI audience
3: some interest beyond specialty area
2: interest limited to specialty area
1: out of scope

SUMMARY RATING
Scores from + to +++++ indicate that the submission could be accepted (with either a poster presentation or a talk). The stronger your feeling, the higher your score. Scores from - to ----- indicate that the submission should be rejected. The summary rating does not need to be an "average" of the other ratings.
Range: +++++ (= Best), ++++, +++, ++, +, -, --, ---, ----, ----- (= Worst)

==============================================================

----------------------- REVIEW 1 ---------------------
PAPER: 2427
TITLE: Closing the Gap Between Short and Long XORs for Model Counting
AUTHORS: Shengjia Zhao, Tum Chaturapruek, Ashish Sabharwal and Stefano Ermon

Significance: 3 (substantial, novel contribution)
Soundness: 3 (correct)
Scholarship: 3 (excellent coverage of related work)
Clarity: 2 (more or less readable)
Breadth of Interest: 3 (some interest beyond specialty area)
SUMMARY RATING: 3 (+++)

----------- SUMMARIZE THE MAIN CONTRIBUTION OF THE PAPER -----------
ABOUT

This paper concerns itself with approximate model counting of propositional theories, which is recently showing a lot of promise. The idea behind Approx MC is that random parity constraints in the form of XORs are added to the theory, which then simplifies the theory substantially permitting easy counting for a subspace of the set of models. The paper studies how small these constraints need to be. The results are rigorous and the evaluations satisfactory. Overall, very good work and sound theory.

QUESTIONS FOR AUTHORS

I'm not very clear on where it is reported that empirically long constraints are problematic. (Your discussion pertaining to this appears on page 2, column 1.) Solvers like cryptominisat have been used in many papers, but none mention this problem. Could you give some grounds for your remarks?

SUMMARY
This paper concerns itself with approximate model counting of propositional theories, and studies how small XOR constraints need to be. Overall, very good work and sound theory.

----------- COMMENTS FOR THE AUTHORS -----------
I'm not very clear on where it is reported that empirically long constraints are problematic. (Your discussion pertaining to this appears on page 2, column 1.) Solvers like cryptominisat have been used in many papers, but none mention this problem. Could you give some grounds for your remarks?

----------------------- REVIEW 2 ---------------------
PAPER: 2427
TITLE: Closing the Gap Between Short and Long XORs for Model Counting
AUTHORS: Shengjia Zhao, Tum Chaturapruek, Ashish Sabharwal and Stefano Ermon

Significance: 2 (modest or incremental contribution)
Soundness: 3 (correct)
Scholarship: 3 (excellent coverage of related work)
Clarity: 2 (more or less readable)
Breadth of Interest: 2 (interest limited to specialty area)
SUMMARY RATING: 3 (+++)

----------- SUMMARIZE THE MAIN CONTRIBUTION OF THE PAPER -----------
The paper studies theoretical bounds for approximate model counting
based on XOR hashing. The main contributions is to provide sufficient and
necessary conditions using short XORs. In particular, they prove that if a
linear number of XOR constraints of size log(n) are added, accuracy guarantees
can still be provided. This improves upon previous known bounds.

For practical SAT solving, short XORs are preferred and the papers theoretical
analysis gives rise to an anytime algorithm for upper and lower bound on SAT.
The paper demonstrates in the experimental evaluation the anytime computation
of lower and upper bounds based on different distribution of short XORs. The
new approach dominates when resources are limited.

The paper seems well-written and convincing, but it is demanding to follow and
to comprehend it fully. It requires good knowledge of previous results in this
field. The paper targets experts in approximate solution counting communities.

----------- COMMENTS FOR THE AUTHORS -----------
The paper is very dense in information and it takes effort to understand the
details for researchers that are non-experts in approx. solution counting.
Perhaps a way to improve the comprehensibility for the non-expert reader is to
help with some examples.

The new application in contingency tables analysis could be moved to a
different paper that focuses on applications of approx. model counting. This
could provide more space for explanations and proof sketches.

In the experimental section cryptominisat is used as a SAT solver, because it
performs Gaussian elimination on a system of XORs. The new technique allows
XORs of size log(n). These XORs could be decomposed into a polynomial number of
clauses. Having a pure CNF formula, this opens up to use of other SAT solvers, that could
be compared against.

minor comments:
Page 2
* left column: "arising from the analysis of the contingency tables is statistics" -> in statistics
page 5
*  lower Figure on the right: why not restrict in the y-axis for values 10-12?
page 6
* left column bottom: "has either has"

----------------------- REVIEW 3 ---------------------
PAPER: 2427
TITLE: Closing the Gap Between Short and Long XORs for Model Counting
AUTHORS: Shengjia Zhao, Tum Chaturapruek, Ashish Sabharwal and Stefano Ermon

Significance: 2 (modest or incremental contribution)
Soundness: 2 (minor inconsistencies or small fixable errors)
Scholarship: 2 (relevant literature cited but could expand)
Clarity: 1 (hard to follow)
Breadth of Interest: 2 (interest limited to specialty area)
SUMMARY RATING: 1 (+ (weak accept))

----------- SUMMARIZE THE MAIN CONTRIBUTION OF THE PAPER -----------
The paper gives new asymptotic bounds on the length of XOR
constraints needed to accurately approximate model counting
and evaluates this approach on approximate #SAT benchmarks
as well as with a new application of #SMT for contingency
table analysis.

----------- COMMENTS FOR THE AUTHORS -----------
I can see where the paper is heading, the experiments look
really good, but lacking background in approximate model
counting, the mathematical part is pretty opaque to me.
Thus I can not really claim to understand details nor
was I able to check validity of the theoretical part
of the main claims at all.  What I am missing on the
practical side is a dicussion on Tseitin variables used
to encode those (long) XOR constraints.  It might also
be good to discuss how effective Gaussian elimination
in CryptoMiniSAT really was for these benchmarks (turn
it of and on).  I further assume that only top-level
Gaussian elimination was used?

------------------------------------------------------
